Timeline-based Process Discovery

A key concern of automatic process discovery is to provide insights into performance aspects of business processes. Waiting times are of particular importance in this context. For that reason, it is surprising that current techniques for automatic process discovery generate directly-follows graphs and comparable process models, but often miss the opportunity to explicitly represent the time axis. In this paper, we present an approach for automatically constructing process models that explicitly align with a time axis. We exemplify our approach for directly-follows graphs. Our evaluation using two BPIC datasets and a proprietary dataset highlight the benefits of this representation in comparison to standard layout techniques.

==> temporal_consistency_comparisons.txt <==
Comparison according to index overlap.
E.g. when we have in one DFG:

1 [1, 2]: a, b
2 [3]: c

and in the other:
 
1 [1]: c
2 [2, 3]: a, b

then a and b are consistent, because in DFG 1, they can be either 1 or 2 and in DFG 2 either 2 or 3. c is not consistent, as its index can be only 3 in DFG 1 and only 1 in DFG 2.
So the approach is a bit fuzzy and forgiving, but still identifies most activities as inconsistent.


BPIC, 2012:
1 [1, 2] (0): {A_SUBMITTED, A_PARTLYSUBMITTED}
2 [3] (2h): {A_PREACCEPTED}
3 [4] (4h): {W_Afhandelen leads}
4 [5, 6] (20h): {A_ACCEPTED, A_FINALIZED}
5 [7] (1d): {W_Completeren aanvraag}
6 [8, 9, 10, 11] (2d): {O_Selected, O_Created, O_SENT, A_Declined}
7 [12] (5d): {W_Beoordelen fraude}
8 [13] (8d): {W_Nabellen offertes}
9 [14] (12d): {O_SENT_BACK}
10 [15, 16] (15d) {W_Valideren aanvragg, O_CANCELLED}
11 [17, 18, 19, 20, 21, 22] (16d): {A_ACTIVATED, A_APPROVED, W_Nabellen incomplete dossiers, O_ACCEPTED, A_REGISTERED, O_DECLINED}
12 [23] (18d): {A_CANCELLED}
13 [24] (1mo): {W_Wijzigen contractgegeven}

1 [1]: {A_ACCEPTED}
2 [2]: {A_CANCELLED}
3 [3]: {O_CANCELLED}
4 [4]: {O_Created}
5 [5]: {O_SENT}
6 [6, 7]: {W_Completeren aanvraag, A_SUBMITTED}
7 [8, 9]: {W_Nabellen offertes, A_PARTLYSUBMITTED}
8 [10]: {A_Declined}
9 [11]: {O_DECLINED}
10 [12] {W_Valideren aanvragg}
11 [13, 14]: {A_ACTIVATED, W_Beoordelen fraude}
12 [15, 16]: {A_APPROVED, W_Afhandelen leads}
13 [17, 18]: {W_Nabellen incomplete dossiers, A_PREACCEPTED}
14 [19, 20, 21, 22]: {O_Selected, O_SENT_BACK, A_REGISTERED, W_Wijzigen contractgegeven}
15 [23, 24] {A_FINALIZED, O_ACCEPTED}

Consistent: |{W_Completeren aanvraag, A_Declined, W_Nabellen incomplete dossiers, A_REGISTERED}| = 4


BPIC, 2017:

1 [1,2] (0): {A_Create Application, A_Submitted},
2 [3] (43m): {A_Concept},
3 [4] (45m): {W_Handle leads},
4 [5] (20h): {W_Complete application},
5 [6, 7] (1d): {A_Accepted, A_Complete},
6 [8, 9, 10] (2d): {O_Create Offer, O_Sent (mail and online), O_Created},
7 [11] (4d): {W_Shortened completion},
8 [12] (5d): {W_Call after offers},
9 [13] (11d): {O_Returned},
10 [14, 15, 16] (13d): {W_Validate application, A_Validating, O_Sent (online only)},
11 [17] (14d): {A_Incomplete},
12 [18] (15d): {W_Call incomplete files},
13 [19, 20] (16d): {A_Denied, O_Refused},
14 [21] (17d): {W_Assess potential fraud},
15 [22, 23] (18d): {O_Accepted, A_Pending},
16 [24] (26d): {O_Cancelled},
17 [25] (29d): {A_Cancelled},
18 [26] (4mo): {W_Personal Loan collection}

1 [1]: {A_Accepted}
2 [2]: {O_Create Offer}
3 [3]: {O_Created}
4 [4]: {A_Cancelled}
5 [5]: {O_Cancelled}
6 [6]: {A_Denied}
7 [7]: {O_Refused}
8 [8]: {W_Assess potential fraud}
9 [9]: {W_Call after offers}
10 [10]: {A_Complete}
11 [11]: {W_Shortened completion}
12 [12]: {W_Validate application}
13 [13]: {A_Validating}
14 [14]: {O_Returned}
15 [15]: {A_create application}
16 [16]: {W_Call incomplete files}
17 [17]: {A_Submitted}
18 [18, 19, 21]: {W_Handle leads, O_Sent (online only), W_Personal Loan collection, A_Incomplete}
19 [22]: {W_Complete application}
20 [23, 24]: {O_Sent (mail and online), A_Concept}
21 [25]: {O_Accepted}
22 [26]: {A_Pending}

Consistent: |{}| = 0

1 [1, 2, 3, 4, 5, 6, 7, 8, 9] (0s): {Opportunity Account updated, Create Opportunity, Create Lead, Opportunity CurrencyIsoCode updated, Opportunity stage set to 4, Opportunity stage set to 2, Reject Quote, Team Member added: BDR, Activity logged: Task (Call)}
2 [10] (1s): {Customer contact role added: Contract confirmation}
3 [11] (48m): {Lead Status updated to: Working}
4 [12] (2h): {Lead Status updated to: Nurturing}
5 [13] (6h): {Team Member added: Pre-Sales}
6 [14] (7h): {Opportunity RecordType updated}
7 [15] (11h): {Approve Quote}
8 [16] (14h): {Lead Status updated to: New}
9 [17] (20h): {Opportunity stage set to 7}
10 [18, 19] (1d): {Lead assigned to Owner, Email sent}
11 [20, 21] (2d): {Activity logged: Task, Quote Approval process started}
12 [22, 23] (3d) {Activity logged: Call, Opportinity Campaign_Code_1_c updated}
13 [24, 25, 26] (4d): {Activity logged: Email, Customer contact role added: Influencer, Opportunity stage set to 5}
14 [27] (5d): {Opportunity Dead}
15 [28, 29] (6d): {Opportinity Campaign_Code_2_c updated, Create Quote}
16 [30] (7d): {Opportunity net new ARR updated}
17 [31] (8d): {Opportunity amount updated}
18 [32, 33, 34] (9d): {Opportunity close date updated, Opportunity stage set to 3, Opportunity next step updated}
19 [35] (13d): {Team Member added: Legal & Contract Manager}
20 [36] (16d): {Customer contact role added: Tenant Owner}
21 [37] (19d): {Opportunity Dead - No Opportunity}
22 [38, 39] (20d): {Customer contact role added: Billing Contact, Opportunity closed (won)}

1 [1, 2]: {Create Lead, Activity logged: Task (Call)}
2 [3, 4]: {Lead assigned to Owner, Opportunity Dead - No Opportunity}
3 [5, 6, 7]: {Lead Status updated to: New, Lead Status updated to: Nurturing, Lead Status updated to: Working}
4 [8, 9]: {Activity logged: Call, Team Member added: BDR}
5 [10, 11, 12, 13, 14]: {Activity logged: Email, Create Opportunity, Opportunity Account updated, Opportunity stage set to 2, Opportunity closed (won)}
6 [15, 16]: {Team Member added: Pre-Sales, Opportunity close date updated}
7 [17]: {Opportunity Dead}
8 [18, 19]: {Opportunity RecordType updated, Approve Quote}
9 [20, 21, 22, 23]: {Create Quote, Email sent, Opportunity stage set to 4, Opportunity CurrencyIsoCode updated}
10 [24, 25, 26, 27]: {Activity logged: Task, Opportunity stage set to 3, Opportunity next step updated, Opportunity amount updated}
11 [28]: {Opportunity stage set to 5}
12 [29, 30, 31, 32, 33]: {Opportunity net new ARR updated, Opportinity Campaign_Code_1_c updated, Opportunity stage set to 7, Team Member added: Legal & Contract Manager, Opportinity Campaign_Code_2_c updated}
13 [34, 35]: {Customer contact role added: Tenant Owner, Reject Quote}
14 [36, 37]: {Customer contact role added: Contract confirmation, Quote Approval process started}
15 [38, 39]: {Customer contact role added: Billing Contact, Customer contact role added: Influencer}

Consistent:
|{Create Lead, Activity logged: Task (Call), Team Member added: BDR, Opportunity net new ARR updated,
Opportinity Campaign_Code_2_c updated, Customer contact role added: Billing Contact}| = 6
Inconsistent:
|{Lead assigned to Owner, Opportunity Dead - No Opportunity, Lead Status updated to: New, Lead Status updated to: Nurturing,
Lead Status updated to: Working, Activity logged: Call, Activity logged: Email, Create Opportunity, Opportunity Account updated,
Opportunity stage set to 2, Opportunity closed (won), Team Member added: Pre-Sales, Opportunity close date updated, Opportunity Dead,
Opportunity RecordType updated, Approve Quote, Create Quote, Email sent, Opportunity stage set to 4, Opportunity CurrencyIsoCode updated,
Activity logged: Task, Opportunity stage set to 3, Opportunity next step updated, Opportunity amount updated, Opportunity stage set to 5,
Opportinity Campaign_Code_1_c updated, Opportunity stage set to 7, Team Member added: Legl & Contract Manager, Customer contact role added: Tenant Owner,
Reject Quote, Customer contact role added: Contract confirmation, Quote Approval process started, Customer contact role added: Influencer
}| = 33
